Modeling of pressure drop and heat transfer for flow boiling in a mini/micro-channel of rectangular cross-section

In the present study, a 1-dimensional model is proposed to estimate the pressure drop and heat transfer coefficient for flow boiling in a rectangular microchannel. The present work takes into account the pressure fluctuations caused due to the confined bubble growth and the effect of pressure fluctuations on the heat transfer characteristics. The heat transfer model considers five zones, namely, liquid slug, partially confined bubble, fully confined (elongated) bubble, partial dryout and full dry-out. The model incorporates the thinning of liquid film due to shear stress at liquid-vapour interface in addition to evaporation. The transient fluctuations in pressure and heat transfer coefficient, along with the time-averaged ones, are verified with the experimental data available in the literature. Heat transfer characteristics with flow reversal caused by inlet compressibility are also presented.

==> bbl.txt <==
\begin{thebibliography}{63}
\providecommand{\natexlab}[1]{#1}
\providecommand{\url}[1]{\texttt{#1}}
\providecommand{\urlprefix}{URL }
\expandafter\ifx\csname urlstyle\endcsname\relax
  \providecommand{\doi}[1]{doi:\discretionary{}{}{}#1}\else
  \providecommand{\doi}[1]{doi:\discretionary{}{}{}\begingroup
  \urlstyle{rm}\url{#1}\endgroup}\fi
\providecommand{\bibinfo}[2]{#2}

\bibitem[{Harirchian and Garimella(2010)}]{Harirchian2010}
\bibinfo{author}{T.~Harirchian}, \bibinfo{author}{S.~V. Garimella},
  \bibinfo{title}{{A comprehensive flow regime map for microchannel flow
  boiling with quantitative transition criteria}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{53}~(\bibinfo{number}{13-14}) (\bibinfo{year}{2010})
  \bibinfo{pages}{2694--2702}.

\bibitem[{Mirmanto(2016)}]{Mirmanto2016}
\bibinfo{author}{M.~Mirmanto}, \bibinfo{title}{{Local pressure measurements and
  heat transfer coefficients of flow boiling in a rectangular microchannel}},
  \bibinfo{journal}{Heat and Mass Transfer/Waerme- und Stoffuebertragung}
  \bibinfo{volume}{52}~(\bibinfo{number}{1}) (\bibinfo{year}{2016})
  \bibinfo{pages}{73--83}.


\bibitem[{Yin and Jia(2016)}]{Yin2016}
\bibinfo{author}{L.~Yin}, \bibinfo{author}{L.~Jia}, \bibinfo{title}{{Confined
  bubble growth and heat transfer characteristics during flow boiling in
  microchannel}}, \bibinfo{journal}{International Journal of Heat and Mass
  Transfer} \bibinfo{volume}{98} (\bibinfo{year}{2016})
  \bibinfo{pages}{114--123}.

\bibitem[{Sobierska et~al.(2007)Sobierska, Kulenovic, and
  Mertz}]{sobierska2007heat}
\bibinfo{author}{E.~Sobierska}, \bibinfo{author}{R.~Kulenovic},
  \bibinfo{author}{R.~Mertz}, \bibinfo{title}{Heat transfer mechanism and flow
  pattern during flow boiling of water in a vertical narrow
  channel experimental results}, \bibinfo{journal}{International Journal of
  Thermal Sciences} \bibinfo{volume}{46}~(\bibinfo{number}{11})
  (\bibinfo{year}{2007}) \bibinfo{pages}{1172--1181}.

\bibitem[{Jagirdar and Lee(2016)}]{Jagirdar2016}
\bibinfo{author}{M.~Jagirdar}, \bibinfo{author}{P.~S. Lee},
  \bibinfo{title}{{Study of transient heat transfer and synchronized flow
  visualizations during sub-cooled flow boiling in a small aspect ratio
  microchannel}}, \bibinfo{journal}{International Journal of Multiphase Flow}
  \bibinfo{volume}{83} (\bibinfo{year}{2016}) \bibinfo{pages}{254--266}.

\bibitem[{Bigham and Moghaddam(2015)}]{Bigham2015}
\bibinfo{author}{S.~Bigham}, \bibinfo{author}{S.~Moghaddam},
  \bibinfo{title}{{Microscale study of mechanisms of heat transfer during flow
  boiling in a microchannel}}, \bibinfo{journal}{International Journal of Heat
  and Mass Transfer} \bibinfo{volume}{88} (\bibinfo{year}{2015})
  \bibinfo{pages}{111--121}.

\bibitem[{Jafari and Okutucu-{\"{O}}zyurt(2015)}]{Jafari2015}
\bibinfo{author}{R.~Jafari}, \bibinfo{author}{T.~Okutucu-{\"{O}}zyurt},
  \bibinfo{title}{{Phase-field modeling of vapor bubble growth in a
  microchannel}}, \bibinfo{journal}{Journal of Computational Multiphase Flows}
  \bibinfo{volume}{7}~(\bibinfo{number}{3}) (\bibinfo{year}{2015})
  \bibinfo{pages}{143--158}.

\bibitem[{Sun et~al.(2018)Sun, Guo, Jiang, Wang, and Zhang}]{sun2018transient}
\bibinfo{author}{Y.~Sun}, \bibinfo{author}{C.~Guo}, \bibinfo{author}{Y.~Jiang},
  \bibinfo{author}{T.~Wang}, \bibinfo{author}{L.~Zhang},
  \bibinfo{title}{Transient film thickness and microscale heat transfer during
  flow boiling in microchannels}, \bibinfo{journal}{International Journal of
  Heat and Mass Transfer} \bibinfo{volume}{116} (\bibinfo{year}{2018})
  \bibinfo{pages}{458--470}.

\bibitem[{Barber et~al.(2011)Barber, Brutin, Sefiane, Gardarein, and
  Tadrist}]{Barber2011}
\bibinfo{author}{J.~Barber}, \bibinfo{author}{D.~Brutin},
  \bibinfo{author}{K.~Sefiane}, \bibinfo{author}{J.~L. Gardarein},
  \bibinfo{author}{L.~Tadrist}, \bibinfo{title}{{Unsteady-state fluctuations
  analysis during bubble growth in a "rectangular" microchannel}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{54}~(\bibinfo{number}{23-24}) (\bibinfo{year}{2011})
  \bibinfo{pages}{4784--4795}.

\bibitem[{Rao and Peles(2015)}]{Rao2015a}
\bibinfo{author}{S.~R. Rao}, \bibinfo{author}{Y.~Peles},
  \bibinfo{title}{{Spatiotemporally resolved heat transfer measurements for
  flow boiling in microchannels}}, \bibinfo{journal}{International Journal of
  Heat and Mass Transfer} \bibinfo{volume}{89} (\bibinfo{year}{2015})
  \bibinfo{pages}{482--493}.

\bibitem[{Gedupudi et~al.(2011)Gedupudi, Zu, Karayiannis, Kenning, and
  Yan}]{Gedupudi2011}
\bibinfo{author}{S.~Gedupudi}, \bibinfo{author}{Y.~Q. Zu},
  \bibinfo{author}{T.~G. Karayiannis}, \bibinfo{author}{D.~B.~R. Kenning},
  \bibinfo{author}{Y.~Y. Yan}, \bibinfo{title}{{Confined bubble growth during
  flow boiling in a mini/micro-channel of rectangular cross-section part I:
  Experiments and 1-D modelling}}, \bibinfo{journal}{International Journal of
  Thermal Sciences} \bibinfo{volume}{50}~(\bibinfo{number}{3})
  (\bibinfo{year}{2011}) \bibinfo{pages}{250--266}.

\bibitem[{Prajapati and Bhandari(2017)}]{Prajapati2017}
\bibinfo{author}{Y.~K. Prajapati}, \bibinfo{author}{P.~Bhandari},
  \bibinfo{title}{{Flow boiling instabilities in microchannels and their
  promising solutions â?? A review}}, \bibinfo{journal}{Experimental Thermal
  and Fluid Science} \bibinfo{volume}{88}~(\bibinfo{number}{July})
  (\bibinfo{year}{2017}) \bibinfo{pages}{576--593}.

\bibitem[{Liu et~al.(2013)Liu, Fletcher, and Haynes}]{Liu2013}
\bibinfo{author}{Y.~Liu}, \bibinfo{author}{D.~F. Fletcher},
  \bibinfo{author}{B.~S. Haynes}, \bibinfo{title}{{On the importance of
  upstream compressibility in microchannel boiling heat transfer}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{58}~(\bibinfo{number}{1-2}) (\bibinfo{year}{2013})
  \bibinfo{pages}{503--512}.

\bibitem[{Karayiannis and Mahmoud(2017)}]{Karayiannis2017}
\bibinfo{author}{T.~G. Karayiannis}, \bibinfo{author}{M.~M. Mahmoud},
  \bibinfo{title}{{Flow boiling in microchannels: Fundamentals and
  applications}}, \bibinfo{journal}{Applied Thermal Engineering}
  \bibinfo{volume}{115} (\bibinfo{year}{2017}) \bibinfo{pages}{1372--1397}.

\bibitem[{Kandlikar et~al.(2001)Kandlikar, Steinke, Tian, and
  Campbell}]{kandlikar2001high}
\bibinfo{author}{S.~G. Kandlikar}, \bibinfo{author}{M.~Steinke},
  \bibinfo{author}{S.~Tian}, \bibinfo{author}{L.~A. Campbell},
  \bibinfo{title}{High-speed photographic observation of flow boiling of water
  in parallel mini-channels}, in: \bibinfo{booktitle}{35th Proceedings of
  National Heat Transfer Conference}, \bibinfo{organization}{Citeseer},
  \bibinfo{year}{2001}.

\bibitem[{Kenning and Yan(2001)}]{Kenning2001}
\bibinfo{author}{D.~Kenning}, \bibinfo{author}{Y.~Yan},
  \bibinfo{title}{{Saturated flow boiling of water in a narrow channel:
  experimental investigation of local phenomena}}, \bibinfo{journal}{Chemical
  Engineering Research and Design} \bibinfo{volume}{79}~(\bibinfo{number}{4})
  (\bibinfo{year}{2001}) \bibinfo{pages}{425--436}.

\bibitem[{Yan and Lin(1999)}]{Yan1999}
\bibinfo{author}{Y.~Y. Yan}, \bibinfo{author}{T.~F. Lin},
  \bibinfo{title}{{Article 029: Condensation heat transfer and pressure drop of
  refrigerant R-134a in a small pipe}}, \bibinfo{journal}{International Journal
  of Heat and Mass Transfer} \bibinfo{volume}{42}~(\bibinfo{number}{4})
  (\bibinfo{year}{1999}) \bibinfo{pages}{697--708}.

\bibitem[{Barber et~al.(2010)Barber, Brutin, Sefiane, and Tadrist}]{Barber2010}
\bibinfo{author}{J.~Barber}, \bibinfo{author}{D.~Brutin},
  \bibinfo{author}{K.~Sefiane}, \bibinfo{author}{L.~Tadrist},
  \bibinfo{title}{{Bubble confinement in flow boiling of FC-72 in a
  "rectangular" microchannel of high aspect ratio}},
  \bibinfo{journal}{Experimental Thermal and Fluid Science}
  \bibinfo{volume}{34}~(\bibinfo{number}{8}) (\bibinfo{year}{2010})
  \bibinfo{pages}{1375--1388}.

\bibitem[{Yin et~al.(2017)Yin, Xu, Jiang, Cai, and Jia}]{Yin2017}
\bibinfo{author}{L.~Yin}, \bibinfo{author}{R.~Xu}, \bibinfo{author}{P.~Jiang},
  \bibinfo{author}{H.~Cai}, \bibinfo{author}{L.~Jia},
  \bibinfo{title}{{Subcooled flow boiling of water in a large aspect ratio
  microchannel}}, \bibinfo{journal}{International Journal of Heat and Mass
  Transfer} \bibinfo{volume}{112} (\bibinfo{year}{2017})
  \bibinfo{pages}{1081--1089}.

\bibitem[{Wang et~al.(2014)Wang, Sefiane, Wang, and Harmand}]{Wang2014}
\bibinfo{author}{Y.~Wang}, \bibinfo{author}{K.~Sefiane}, \bibinfo{author}{Z.~G.
  Wang}, \bibinfo{author}{S.~Harmand}, \bibinfo{title}{{Analysis of two-phase
  pressure drop fluctuations during micro-channel flow boiling}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{70} (\bibinfo{year}{2014}) \bibinfo{pages}{353--362}.

\bibitem[{Singh et~al.(2009)Singh, Bhide, Duttagupta, Puranik, and
  Agrawal}]{Singh2009a}
\bibinfo{author}{S.~G. Singh}, \bibinfo{author}{R.~R. Bhide},
  \bibinfo{author}{S.~P. Duttagupta}, \bibinfo{author}{B.~P. Puranik},
  \bibinfo{author}{A.~Agrawal}, \bibinfo{title}{{Two-phase flow pressure drop
  characteristics in trapezoidal silicon microchannels}},
  \bibinfo{journal}{IEEE Transactions on Components and Packaging Technologies}
  \bibinfo{volume}{32}~(\bibinfo{number}{4}) (\bibinfo{year}{2009})
  \bibinfo{pages}{887--900}.

\bibitem[{Wang and Sefiane(2012)}]{Wang2012}
\bibinfo{author}{Y.~Wang}, \bibinfo{author}{K.~Sefiane},
  \bibinfo{title}{{Effects of heat flux, vapour quality, channel hydraulic
  diameter on flow boiling heat transfer in variable aspect ratio
  micro-channels using transparent heating}}, \bibinfo{journal}{International
  Journal of Heat and Mass Transfer}
  \bibinfo{volume}{55}~(\bibinfo{number}{9-10}) (\bibinfo{year}{2012})
  \bibinfo{pages}{2235--2243}.

\bibitem[{Diaz and Schmidt(2007)}]{Diaz2007}
\bibinfo{author}{M.~C. Diaz}, \bibinfo{author}{J.~Schmidt},
  \bibinfo{title}{{Experimental investigation of transient boiling heat
  transfer in microchannels}}, \bibinfo{journal}{International Journal of Heat
  and Fluid Flow} \bibinfo{volume}{28}~(\bibinfo{number}{1 SPEC. ISS.})
  (\bibinfo{year}{2007}) \bibinfo{pages}{95--102}.

\bibitem[{Thome et~al.(2004)Thome, Dupont, and Jacobi}]{Thome2004}
\bibinfo{author}{J.~R. Thome}, \bibinfo{author}{V.~Dupont},
  \bibinfo{author}{A.~M. Jacobi}, \bibinfo{title}{{Heat transfer model for
  evaporation in microchannels. Part I: Presentation of the model}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{47}~(\bibinfo{number}{14-16}) (\bibinfo{year}{2004})
  \bibinfo{pages}{3375--3385}.

\bibitem[{Dupont et~al.(2004)Dupont, Thome, and Jacobi}]{Dupont2004}
\bibinfo{author}{V.~Dupont}, \bibinfo{author}{J.~R. Thome},
  \bibinfo{author}{A.~M. Jacobi}, \bibinfo{title}{{Heat transfer model for
  evaporation in microchannels. Part II: Comparison with the database}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{47}~(\bibinfo{number}{14-16}) (\bibinfo{year}{2004})
  \bibinfo{pages}{3387--3401}.

\bibitem[{Wang et~al.(2010)Wang, Hao, and Cheng}]{Wang2010}
\bibinfo{author}{G.~Wang}, \bibinfo{author}{L.~Hao},
  \bibinfo{author}{P.~Cheng}, \bibinfo{title}{{A four-zone model for saturated
  flow boiling in a microchannel of rectangular cross-section}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{53}~(\bibinfo{number}{17-18}) (\bibinfo{year}{2010})
  \bibinfo{pages}{3439--3448}.

\bibitem[{Harirchian and Garimella(2012)}]{Harirchian2012}
\bibinfo{author}{T.~Harirchian}, \bibinfo{author}{S.~V. Garimella},
  \bibinfo{title}{{Flow regime-based modeling of heat transfer and pressure
  drop in microchannel flow boiling}}, \bibinfo{journal}{International Journal
  of Heat and Mass Transfer} \bibinfo{volume}{55}~(\bibinfo{number}{4})
  (\bibinfo{year}{2012}) \bibinfo{pages}{1246--1260}.

\bibitem[{Antonsen(2015)}]{antonsen2015pragmatic}
\bibinfo{author}{N.~E. Antonsen}, \bibinfo{title}{A pragmatic approach towards
  modeling microchannel condensation and evaporation} .

\bibitem[{Jafari and Okutucu-Ozyurt(2016)}]{Jafari2016}
\bibinfo{author}{R.~Jafari}, \bibinfo{author}{T.~Okutucu-Ozyurt},
  \bibinfo{title}{{Numerical simulation of flow boiling from an artificial
  cavity in a microchannel}}, \bibinfo{journal}{International Journal of Heat
  and Mass Transfer} \bibinfo{volume}{97} (\bibinfo{year}{2016})
  \bibinfo{pages}{270--278}.

\bibitem[{Cerza et~al.(2007)Cerza, Garcia, and Nickerson}]{cerza2007analytical}
\bibinfo{author}{M.~Cerza}, \bibinfo{author}{S.~M. Garcia},
  \bibinfo{author}{J.~L. Nickerson}, \bibinfo{title}{An Analytical Model for
  Bubble Growth and Heat Transfer in Microchannels}, in:
  \bibinfo{booktitle}{ASME 2007 International Mechanical Engineering Congress
  and Exposition}, \bibinfo{organization}{American Society of Mechanical
  Engineers}, \bibinfo{pages}{1089--1097}, \bibinfo{year}{2007}.

\bibitem[{Magnini and Thome(2017)}]{Magnini2017}
\bibinfo{author}{M.~Magnini}, \bibinfo{author}{J.~Thome}, \bibinfo{title}{{An
  updated three-zone heat transfer model for slug flow boiling in
  microchannels}}, \bibinfo{journal}{International Journal of Multiphase Flow}
  \bibinfo{volume}{91} (\bibinfo{year}{2017}) \bibinfo{pages}{296--314}.

\bibitem[{Li and Hrnjak(2017)}]{li2017effect}
\bibinfo{author}{H.~Li}, \bibinfo{author}{P.~Hrnjak}, \bibinfo{title}{Effect of
  periodic reverse flow on the heat transfer performance of microchannel
  evaporators}, \bibinfo{journal}{International Journal of Refrigeration}
  \bibinfo{volume}{84} (\bibinfo{year}{2017}) \bibinfo{pages}{309--320}.

\bibitem[{Han and Lee(2007)}]{Han2007}
\bibinfo{author}{D.~Han}, \bibinfo{author}{K.-J. Lee}, \bibinfo{title}{{Viscous
  dissipation in micro-channels}}, \bibinfo{journal}{Journal of Mechanical
  Science and Technology} \bibinfo{volume}{21}~(\bibinfo{number}{12})
  (\bibinfo{year}{2007}) \bibinfo{pages}{2244--2249}.

\bibitem[{He et~al.(2016)He, Li, Yan, and Pan}]{He2016}
\bibinfo{author}{H.~He}, \bibinfo{author}{PF. Li}, \bibinfo{author}{RG.
  Yan}, \bibinfo{author}{LM. Pan}, \bibinfo{title}{{Modeling of reversal flow
  and pressure fluctuation in rectangular microchannel}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{102} (\bibinfo{year}{2016}) \bibinfo{pages}{1024--1033}.

\bibitem[{Bell et~al.(2014)Bell, Wronski, Quoilin, and Lemort}]{Bell2014}
\bibinfo{author}{I.~H. Bell}, \bibinfo{author}{J.~Wronski},
  \bibinfo{author}{S.~Quoilin}, \bibinfo{author}{V.~Lemort},
  \bibinfo{title}{{Pure andPseudo-pure Fluid Thermophysical Property Evaluation
  and the Open-SourceThermophysical Property Library CoolProp.}},
  \bibinfo{journal}{Industrial {\&} Engineering Chemistry Research}
  \bibinfo{volume}{53}~(\bibinfo{number}{6}) (\bibinfo{year}{2014})
  \bibinfo{pages}{2498--2508}.

\bibitem[{Liu et~al.(2005)Liu, Lee, and Garimella}]{Liu2005}
\bibinfo{author}{D.~Liu}, \bibinfo{author}{P.~S. Lee}, \bibinfo{author}{S.~V.
  Garimella}, \bibinfo{title}{{Prediction of the onset of nucleate boiling in
  microchannel flow}}, \bibinfo{journal}{International Journal of Heat and Mass
  Transfer} \bibinfo{volume}{48}~(\bibinfo{number}{25-26})
  (\bibinfo{year}{2005}) \bibinfo{pages}{5134--5149}.

\bibitem[{Mikic et~al.(1970)Mikic, Rohsenow, and Griffith}]{Mikic1970}
\bibinfo{author}{B.~Mikic}, \bibinfo{author}{W.~Rohsenow},
  \bibinfo{author}{P.~Griffith}, \bibinfo{title}{{On bubble growth rates}},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{13}~(\bibinfo{number}{4}) (\bibinfo{year}{1970})
  \bibinfo{pages}{657--666}.

\bibitem[{Kadam and Kumar(2018)}]{Kadam2018}
\bibinfo{author}{S.~T. Kadam}, \bibinfo{author}{R.~Kumar},
  \bibinfo{title}{{Understanding of bubble growth at nucleation site using
  energy based non-dimensional numbers and their impact on critical heat flux
  condition in microchannel}}, \bibinfo{journal}{Thermal Science and
  Engineering Progress} \bibinfo{volume}{7}~(\bibinfo{number}{September 2017})
  (\bibinfo{year}{2018}) \bibinfo{pages}{70--75}.

\bibitem[{Lee et~al.(2004)Lee, Tseng, and Pan}]{Lee2004}
\bibinfo{author}{P.~C. Lee}, \bibinfo{author}{F.~G. Tseng},
  \bibinfo{author}{C.~Pan}, \bibinfo{title}{{Bubble dynamics in microchannels.
  Part I: Single microchannel}}, \bibinfo{journal}{International Journal of
  Heat and Mass Transfer} \bibinfo{volume}{47}~(\bibinfo{number}{25})
  (\bibinfo{year}{2004}) \bibinfo{pages}{5575--5589}.

\bibitem[{He et~al.(2010)He, Hasegawa, and Kasagi}]{He2010}
\bibinfo{author}{Q.~He}, \bibinfo{author}{Y.~Hasegawa},
  \bibinfo{author}{N.~Kasagi}, \bibinfo{title}{{Heat transfer modelling of
  gas-liquid slug flow without phase change in a micro tube}},
  \bibinfo{journal}{International Journal of Heat and Fluid Flow}
  \bibinfo{volume}{31}~(\bibinfo{number}{1}) (\bibinfo{year}{2010})
  \bibinfo{pages}{126--136}.

\bibitem[{Kandlikar and Balasubramanian(2004)}]{Kandlikar2004}
\bibinfo{author}{S.~G. Kandlikar}, \bibinfo{author}{P.~Balasubramanian},
  \bibinfo{title}{{An Extension of the Flow Boiling Correlation to Transition,
  Laminar, and Deep Laminar Flows in Minichannels and Microchannels}},
  \bibinfo{journal}{Heat Transfer Engineering}
  \bibinfo{volume}{25}~(\bibinfo{number}{3}) (\bibinfo{year}{2004})
  \bibinfo{pages}{86--93}.

\bibitem[{Lee and Garimella(2006)}]{Lee2006}
\bibinfo{author}{P.~S. Lee}, \bibinfo{author}{S.~V. Garimella},
  \bibinfo{title}{{Thermally developing flow and heat transfer in rectangular
  microchannels of different aspect ratios}}, \bibinfo{journal}{International
  Journal of Heat and Mass Transfer}
  \bibinfo{volume}{49}~(\bibinfo{number}{17-18}) (\bibinfo{year}{2006})
  \bibinfo{pages}{3060--3067}.

\bibitem[{Phillips(1988)}]{phillips1988microchannel}
\bibinfo{author}{R.~J. Phillips}, \bibinfo{title}{Microchannel heat sinks},
  \bibinfo{journal}{The Lincoln Laboratory Journal}
  \bibinfo{volume}{1}~(\bibinfo{number}{1}) (\bibinfo{year}{1988})
  \bibinfo{pages}{31--48}.

\bibitem[{Wu and Little(1984)}]{wu1984measurement}
\bibinfo{author}{P.~Wu}, \bibinfo{author}{W.~Little},
  \bibinfo{title}{Measurement of the heat transfer characteristics of gas flow
  in fine channel heat exchangers used for microminiature refrigerators},
  \bibinfo{journal}{Cryogenics} \bibinfo{volume}{24}~(\bibinfo{number}{8})
  (\bibinfo{year}{1984}) \bibinfo{pages}{415--420}.

\bibitem[{Moriyama and Inoue(1996)}]{moriyama1996thickness}
\bibinfo{author}{K.~Moriyama}, \bibinfo{author}{A.~Inoue},
  \bibinfo{title}{Thickness of the liquid film formed by a growing bubble in a
  narrow gap between two horizontal plates}, \bibinfo{journal}{Journal of heat
  transfer} \bibinfo{volume}{118}~(\bibinfo{number}{1}) (\bibinfo{year}{1996})
  \bibinfo{pages}{132--139}.

\bibitem[{Han and Shikazono(2010)}]{Han2010}
\bibinfo{author}{Y.~Han}, \bibinfo{author}{N.~Shikazono}, \bibinfo{title}{{The
  effect of bubble acceleration on the liquid film thickness in micro tubes}},
  \bibinfo{journal}{International Journal of Heat and Fluid Flow}
  \bibinfo{volume}{31}~(\bibinfo{number}{4}) (\bibinfo{year}{2010})
  \bibinfo{pages}{630--639}.

\bibitem[{Consolini(2008)}]{consolini2008convective}
\bibinfo{author}{L.~Consolini}, \bibinfo{title}{Convective boiling heat
  transfer in a single micro-channel, PhD Thesis, EPFL} .

\bibitem[{Younes and Hassan(2012)}]{younes2012analytical}
\bibinfo{author}{A.~M. Younes}, \bibinfo{author}{I.~Hassan}, \bibinfo{title}{An
  Analytical Model of Flow Boiling Heat Transfer for Slug Flow in a Single
  Circular Horizontal Micro-Channel}, in: \bibinfo{booktitle}{ASME 2012
  International Mechanical Engineering Congress and Exposition},
  \bibinfo{organization}{American Society of Mechanical Engineers},
  \bibinfo{pages}{941--948}, \bibinfo{year}{2012}.

\bibitem[{Balasubramanian and Kandlikar(2005)}]{Balasubramanian2005}
\bibinfo{author}{P.~Balasubramanian}, \bibinfo{author}{S.~G. Kandlikar},
  \bibinfo{title}{{Experimental Study of Flow Patterns, Pressure Drop, and Flow
  Instabilities in Parallel Rectangular Minichannels}}, \bibinfo{journal}{Heat
  Transfer Engineering} \bibinfo{volume}{26}~(\bibinfo{number}{3})
  (\bibinfo{year}{2005}) \bibinfo{pages}{20--27}.

\bibitem[{Tamayol and Bahrami(2010)}]{Tamayol2010}
\bibinfo{author}{A.~Tamayol}, \bibinfo{author}{M.~Bahrami},
  \bibinfo{title}{{Laminar Flow in Microchannels With Noncircular Cross
  Section}}, \bibinfo{journal}{Journal of Fluids Engineering}
  \bibinfo{volume}{132}~(\bibinfo{number}{11}) (\bibinfo{year}{2010})
  \bibinfo{pages}{111201}.

\bibitem[{Brutin and Tadrist(2004)}]{Brutin2004}
\bibinfo{author}{D.~Brutin}, \bibinfo{author}{L.~Tadrist},
  \bibinfo{title}{{Pressure drop and heat transfer analysis of flow boiling in
  a minichannel: Influence of the inlet condition on two-phase flow
  stability}}, \bibinfo{journal}{International Journal of Heat and Mass
  Transfer} \bibinfo{volume}{47}~(\bibinfo{number}{10-11})
  (\bibinfo{year}{2004}) \bibinfo{pages}{2365--2377}.

\bibitem[{Zu et~al.(2011)Zu, Yan, Gedupudi, Karayiannis, and Kenning}]{Zu2011}
\bibinfo{author}{Y.~Q. Zu}, \bibinfo{author}{Y.~Y. Yan},
  \bibinfo{author}{S.~Gedupudi}, \bibinfo{author}{T.~G. Karayiannis},
  \bibinfo{author}{D.~B.~R. Kenning}, \bibinfo{title}{{Confined bubble growth
  during flow boiling in a mini-/micro-channel of rectangular cross-section
  part II: Approximate 3-D numerical simulation}},
  \bibinfo{journal}{International Journal of Thermal Sciences}
  \bibinfo{volume}{50}~(\bibinfo{number}{3}) (\bibinfo{year}{2011})
  \bibinfo{pages}{267--273}.

\bibitem[{Jayaramu et~al.(2018)Jayaramu, Gedupudi, and
  Das}]{jayaramu2018experimental}
\bibinfo{author}{P.~Jayaramu}, \bibinfo{author}{S.~Gedupudi},
  \bibinfo{author}{S.~K. Das}, \bibinfo{title}{An Experimental Investigation on
  the Influence of Copper Ageing on Flow Boiling in a Copper Microchannel},
  \bibinfo{journal}{Heat Transfer Engineering}  (\bibinfo{year}{2018})
  \bibinfo{pages}{1--18}.

\bibitem[{Magnini and Thome(2015)}]{Magnini2015}
\bibinfo{author}{M.~Magnini}, \bibinfo{author}{J.~R. Thome},
  \bibinfo{title}{{Computational Study of Saturated Flow Boiling Within a
  Microchannel in the Slug Flow Regime}}, \bibinfo{journal}{Journal of Heat
  Transfer} \bibinfo{volume}{138}~(\bibinfo{number}{2}) (\bibinfo{year}{2015})
  \bibinfo{pages}{021502}.

\bibitem[{Sun and Mishima(2009)}]{Sun2009}
\bibinfo{author}{L.~Sun}, \bibinfo{author}{K.~Mishima}, \bibinfo{title}{{An
  evaluation of prediction methods for saturated flow boiling heat transfer in
  mini-channels}}, \bibinfo{journal}{International Journal of Heat and Mass
  Transfer} \bibinfo{volume}{52}~(\bibinfo{number}{23-24})
  (\bibinfo{year}{2009}) \bibinfo{pages}{5323--5329}.

\bibitem[{Li and Wu(2010)}]{li2010general}
\bibinfo{author}{W.~Li}, \bibinfo{author}{Z.~Wu}, \bibinfo{title}{A general
  correlation for adiabatic two-phase pressure drop in micro/mini-channels},
  \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{53}~(\bibinfo{number}{13-14}) (\bibinfo{year}{2010})
  \bibinfo{pages}{2732--2739}.

\bibitem[{Mahmoud and Karayiannis(2013)}]{mahmoud2013heat}
\bibinfo{author}{M.~M. Mahmoud}, \bibinfo{author}{T.~G. Karayiannis},
  \bibinfo{title}{Heat transfer correlation for flow boiling in small to micro
  tubes}, \bibinfo{journal}{International Journal of Heat and Mass Transfer}
  \bibinfo{volume}{66} (\bibinfo{year}{2013}) \bibinfo{pages}{553--574}.

\bibitem[{Tuo and Hrnjak(2013)}]{tuo2013periodic}
\bibinfo{author}{H.~Tuo}, \bibinfo{author}{P.~Hrnjak}, \bibinfo{title}{Periodic
  reverse flow and boiling fluctuations in a microchannel evaporator of an
  R134a mobile air-conditioning system}, \bibinfo{journal}{SAE International
  Journal of Materials and Manufacturing}
  \bibinfo{volume}{6}~(\bibinfo{number}{3}) (\bibinfo{year}{2013})
  \bibinfo{pages}{540--548}.

\bibitem[{Kew(1996)}]{kew1996pressure}
\bibinfo{author}{P.~Kew}, \bibinfo{title}{On pressure fluctuations during
  boiling in narrow channels}, \bibinfo{journal}{Proc. 14TH UIT NHTC}
  (\bibinfo{year}{1996}) \bibinfo{pages}{1323--1327}.

\bibitem[{Lazarek and Black(1982)}]{lazarek1982evaporative}
\bibinfo{author}{G.~Lazarek}, \bibinfo{author}{S.~Black},
  \bibinfo{title}{Evaporative heat transfer, pressure drop and critical heat
  flux in a small vertical tube with R-113}, \bibinfo{journal}{International
  Journal of Heat and Mass Transfer} \bibinfo{volume}{25}~(\bibinfo{number}{7})
  (\bibinfo{year}{1982}) \bibinfo{pages}{945--960}.

\bibitem[{Kew and Cornwell(1997)}]{Kew1997}
\bibinfo{author}{P.~A. Kew}, \bibinfo{author}{K.~Cornwell},
  \bibinfo{title}{{Correlations for the prediction of boiling heat transfer in
  small-diameter channels}}, \bibinfo{journal}{Applied Thermal Engineering}
  \bibinfo{volume}{17}~(\bibinfo{number}{8-10}) (\bibinfo{year}{1997})
  \bibinfo{pages}{705--715}.

\bibitem[{Mahmoud and Karayiannis(2012)}]{mohamed2012statistical}
\bibinfo{author}{M.~Mahmoud}, \bibinfo{author}{T.~Karayiannis},
  \bibinfo{title}{A statistical correlation for flow boiling heat transfer in
  micro tubes}, \bibinfo{journal}{in: Proceedings of the Third European
  Conference on Microfluidics}  (\bibinfo{year}{2012}) \bibinfo{pages}{3--5}.

\bibitem[{Lee and Mudawar(2005)}]{Lee2005}
\bibinfo{author}{J.~Lee}, \bibinfo{author}{I.~Mudawar},
  \bibinfo{title}{{Two-phase flow in high-heat-flux micro-channel heat sink for
  refrigeration cooling applications: Part II - Heat transfer
  characteristics}}, \bibinfo{journal}{International Journal of Heat and Mass
  Transfer} \bibinfo{volume}{48}~(\bibinfo{number}{5}) (\bibinfo{year}{2005})
  \bibinfo{pages}{941--955}.

\end{thebibliography}

